Regressing Transformers for Data-efficient Visual Place Recognition

Visual place recognition is a critical task in computer vision, especially for localization and navigation systems. Existing methods often rely on contrastive learning: image descriptors are trained to have small distance for similar images and larger distance for dissimilar ones in a latent space. However, this approach struggles to ensure accurate distance-based image similarity representation, particularly when training with binary pairwise labels, and complex re-ranking strategies are required. This work introduces a fresh perspective by framing place recognition as a regression problem, using camera field-of-view overlap as similarity ground truth for learning. By optimizing image descriptors to align directly with graded similarity labels, this approach enhances ranking capabilities without expensive re-ranking, offering data-efficient training and strong generalization across several benchmark datasets.

==> data/whitening/MSLS_test/MSLS_resnext_GeM_GCL_nowhiten_toplot.txt <==
d,r
2048,70.8


==> data/whitening/MSLS_test/MSLS_resnext_GeM_GCL_whiten_toplot.txt <==
d,r
32,63.6
64,68.89999999999999
128,72.5
256,75.5
512,76.0
1024,76.2
2048,75.9


==> data/whitening/MSLS_test/MSLS_resnext_GeM_mse_best_nowhiten_toplot.txt <==
d,r
2048,73.1


==> data/whitening/MSLS_test/MSLS_resnext_GeM_mse_best_whiten_toplot.txt <==
d,r
32,60.9
64,63.9
128,68.2
256,70.7
512,71.39999999999999
1024,73.1
2048,71.2


==> data/whitening/MSLS_test/MSLS_vgg16_GeM_GCL_nowhiten_toplot.txt <==
d,r
512,55.7


==> data/whitening/MSLS_test/MSLS_vgg16_GeM_GCL_whiten_toplot.txt <==
d,r
32,48.0
64,53.5
128,58.4
256,60.4
512,60.8


==> data/whitening/MSLS_test/MSLS_vgg16_GeM_mse_nowhiten_toplot.txt <==
d,r
512,57.3


==> data/whitening/MSLS_test/MSLS_vgg16_GeM_mse_whiten_toplot.txt <==
d,r
32,43.0
64,48.4
128,51.1
256,54.2
512,48.9


==> data/whitening/MSLS_test/MSLS_vit_GCL_best_nowhiten_toplot.txt <==
d,r
768,62.7


==> data/whitening/MSLS_test/MSLS_vit_GCL_best_whiten_toplot.txt <==
d,r
32,57.7
64,59.8
128,62.9
256,67
512,71.4
768,71.1

==> data/whitening/MSLS_test/MSLS_vit_mse_best_nowhiten_toplot.txt <==
d,r
768,77.2


==> data/whitening/MSLS_test/MSLS_vit_mse_best_whiten_toplot.txt <==
d,r
32,64.2
64,72.1
128,73.8
256,75.9
512,77.10000000000001
768,77.3


==> data/whitening/MSLS_test/MSLS_vitb16_GCL_best_nowhiten_toplot.txt <==
d,r
768,67.9

==> data/whitening/MSLS_test/MSLS_vitb16_GCL_best_whiten_toplot.txt <==
d,r
32,61.7
64,66.5
128,67.8
256,73.0
512,73.1
768,74.0

==> data/whitening/MSLS_test/MSLS_vitb16_mse_best_nowhiten_toplot.txt <==
d,r
768,73.7

==> data/whitening/MSLS_test/MSLS_vitb16_mse_best_whiten_toplot.txt <==
d,r
768,73.8
512,74.5
256,72.5
128,71.2
64,67.7
32,61.9

==> data/whitening/MSLS_test/MSLS_vitb_mse_best_nonwhiten_toplot.txt <==
d,r
768,73.8

==> data/whitening/MSLS_val/MSLS_resnext_GeM_GCL_nowhiten_toplot.txt <==
d,r
2048,86.1


==> data/whitening/MSLS_val/MSLS_resnext_GeM_GCL_whiten_toplot.txt <==
d,r
32,79.9
64,84.6
128,88.5
256,89.5
512,90.3
1024,90.8
2048,90.4


==> data/whitening/MSLS_val/MSLS_resnext_GeM_mse_best_nowhiten_toplot.txt <==
d,r
2048,88.6


==> data/whitening/MSLS_val/MSLS_resnext_GeM_mse_best_whiten_toplot.txt <==
d,r
32,78.0
64,82.39999999999999
128,83.89999999999999
256,86.6
512,87.6
1024,88.8
2048,88.1


==> data/whitening/MSLS_val/MSLS_vgg16_GeM_GCL_nowhiten_toplot.txt <==
d,r
512,77.8


==> data/whitening/MSLS_val/MSLS_vgg16_GeM_GCL_whiten_toplot.txt <==
d,r
32,67.60000000000001
64,74.9
128,80.0
256,82.69999999999999
512,83.1


==> data/whitening/MSLS_val/MSLS_vgg16_GeM_mse_nowhiten_toplot.txt <==
d,r
512,78.8


==> data/whitening/MSLS_val/MSLS_vgg16_GeM_mse_whiten_toplot.txt <==
d,r
32,65.7
64,70.7
128,76.4
256,78.0
512,69.5


==> data/whitening/MSLS_val/MSLS_vit_GCL_best_nowhiten_toplot.txt <==
d,r
768,81.6


==> data/whitening/MSLS_val/MSLS_vit_GCL_best_whiten_toplot.txt <==
d,r
32,73.4
64,79.2
128,83.0
256,85.7
512,87.4
768,88.1


==> data/whitening/MSLS_val/MSLS_vit_mse_best_nowhiten_toplot.txt <==
d,r
768,91.10000000000001


==> data/whitening/MSLS_val/MSLS_vit_mse_best_whiten_toplot.txt <==
d,r
32,80.7
64,85.1
128,89.2
256,91.2
512,90.9
768,91.10000000000001


==> data/whitening/MSLS_val/MSLS_vitb16_GCL_best_nowhiten_toplot.txt <==
d,r
768,84.89999999999999


==> data/whitening/MSLS_val/MSLS_vitb16_GCL_best_whiten_toplot.txt <==
d,r
32,79.7
64,84.1
128,86.6
256,87.7
512,89.9
768,91.10000000000001


==> data/whitening/MSLS_val/MSLS_vitb16_mse_best_nowhiten_toplot.txt <==
d,r
768,90.5


==> data/whitening/MSLS_val/MSLS_vitb16_mse_best_whiten_toplot.txt <==
d,r
32,80.10000000000001
64,84.6
128,88.9
256,89.5
512,90.5
768,90.4


==> data/whitening/MSLS_val/MSLS_vitn_GCL_best_whiten_toplot.txt <==
d,r
32,69.6
64,76.4
128,79.60000000000001
256,82.0
512,84.5
768,85.0


==> data/whitening/pitts30k/MSLS_resnext_GeM_GCL_nowhiten_toplot.txt <==
d,r
2048,81.25


==> data/whitening/pitts30k/MSLS_resnext_GeM_GCL_whiten_toplot.txt <==
d,r
32,75.06
64,81.25
128,86.15
256,88.89
512,90.3
1024,90.39
2048,89.76


==> data/whitening/pitts30k/MSLS_resnext_GeM_mse_best_nowhiten_toplot.txt <==
d,r
2048,86.8


==> data/whitening/pitts30k/MSLS_resnext_GeM_mse_best_whiten_toplot.txt <==
d,r
32,74.63
64,79.14
128,82.64
256,85.65
512,87.18
1024,87.56
2048,84.45


==> data/whitening/pitts30k/MSLS_vgg16_GeM_GCL_nowhiten_toplot.txt <==
d,r
512,77.8


==> data/whitening/pitts30k/MSLS_vgg16_GeM_GCL_whiten_toplot.txt <==
d,r
32,71.54
64,80.8
128,85.12
256,87.21
512,85.94


==> data/whitening/pitts30k/MSLS_vgg16_GeM_mse_nowhiten_toplot.txt <==
d,r
512,84.01


==> data/whitening/pitts30k/MSLS_vgg16_GeM_mse_whiten_toplot.txt <==
d,r
32,70.23
64,77.6
128,80.63
256,80.59
512,63.94



==> data/whitening/pitts30k/MSLS_vit_GCL_best_nowhiten_toplot.txt <==
d,r
768,86.68


==> data/whitening/pitts30k/MSLS_vit_GCL_best_whiten_toplot.txt <==
d,r
32,79.86
64,85.71
128,89.5
256,91.64
512,92.36
768,92.77


==> data/whitening/pitts30k/MSLS_vit_mse_best_nowhiten_toplot.txt <==
d,r
768,93.03


==> data/whitening/pitts30k/MSLS_vit_mse_best_whiten_toplot.txt <==
d,r
32,85.62
64,90.46
128,92.41
256,93.85
512,94.38
768,94.67

==> data/whitening/pitts30k/MSLS_vitb16_GCL_best_nowhiten_toplot.txt <==
d,r
768,88.04


==> data/whitening/pitts30k/MSLS_vitb16_GCL_best_whiten_toplot.txt <==
d,r
32,82.69
64,88.22
128,90.67
256,93.03
512,93.81
768,94.0


==> data/whitening/pitts30k/MSLS_vitb16_mse_best_nowhiten_toplot.txt <==
d,r
768,92.72


==> data/whitening/pitts30k/MSLS_vitb16_mse_best_whiten_toplot.txt <==
d,r
32,82.79
64,89.5
128,92.0
256,93.62
512,94.2
768,94.13


==> data/whitening/tokyo247/MSLS_resnext_GeM_GCL_nowhiten_toplot.txt <==
d,r
2048,53.65


==> data/whitening/tokyo247/MSLS_resnext_GeM_GCL_whiten_toplot.txt <==
d,r
32,38.1
64,53.97
128,67.62
256,70.79
512,72.7
1024,74.29
2048,73.02


==> data/whitening/tokyo247/MSLS_resnext_GeM_mse_best_nowhiten_toplot.txt <==
d,r
2048,63.49


==> data/whitening/tokyo247/MSLS_resnext_GeM_mse_best_whiten_toplot.txt <==
d,r
32,33.65
64,43.49
128,51.75
256,62.86
512,66.35
1024,69.52
2048,63.17

==> data/whitening/tokyo247/MSLS_vgg16_GeM_GCL_nowhiten_toplot.txt <==
d,r
512,51.11


==> data/whitening/tokyo247/MSLS_vgg16_GeM_GCL_whiten_toplot.txt <==
d,r
32,36.19
64,49.52
128,54.92
256,62.22
512,60.95


==> data/whitening/tokyo247/MSLS_vgg16_GeM_mse_nowhiten_toplot.txt <==
d,r
512,57.14


==> data/whitening/tokyo247/MSLS_vgg16_GeM_mse_whiten_toplot.txt <==
d,r
32,26.35
64,34.29
128,40.63
256,46.98
512,30.79

==> data/whitening/tokyo247/MSLS_vit_GCL_best_nowhiten_toplot.txt <==
d,r
768,62.86


==> data/whitening/tokyo247/MSLS_vit_GCL_best_whiten_toplot.txt <==
d,r
32,44.13
64,61.59
128,71.75
256,80.0
512,83.17
768,86.03


==> data/whitening/tokyo247/MSLS_vit_mse_best_nowhiten_toplot.txt <==
d,r
768,75.87


==> data/whitening/tokyo247/MSLS_vit_mse_best_whiten_toplot.txt <==
d,r
32,51.11
64,69.52
128,73.97
256,82.54
512,86.67
768,88.89


==> data/whitening/tokyo247/MSLS_vitb16_GCL_best_nowhiten_toplot.txt <==
d,r
768,60.0


==> data/whitening/tokyo247/MSLS_vitb16_GCL_best_whiten_toplot.txt <==
d,r
32,47.3
64,62.22
128,73.02
256,78.73
512,83.17
768,84.76


==> data/whitening/tokyo247/MSLS_vitb16_mse_best_nowhiten_toplot.txt <==
d,r
768,73.02


==> data/whitening/tokyo247/MSLS_vitb16_mse_best_whiten_toplot.txt <==
d,r
32,47.62
64,59.05
128,70.48
256,79.37
512,85.4
768,86.35


==> figures/Siamese_tex.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Siamese_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60426009)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/Siamese_tex.pdf}}%
    
    \put(0.29,0.49){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conv. backbone\end{tabular}}}}%

    
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/Siamese_tex.pdf}}%
    
    \put(0.535,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pooling\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/Siamese_tex.pdf}}%
    
    \put(0.29,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conv. backbone\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/Siamese_tex.pdf}}%
    
    \put(0.535,0.16492191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pooling\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/Siamese_tex.pdf}}%
    
    \put(0.1,0.49){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_i$\end{tabular}}}}%
    
    \put(0.1,0.23){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_j$\end{tabular}}}}%
    
    \put(0.47,0.54){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}$\end{tabular}}}}%
    
    \put(0.47,0.25){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}$\end{tabular}}}}%
    
    \put(0.648,0.51){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}(x_i)$\end{tabular}}}}%
    
    \put(0.648,0.22){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{f}(x_j)$\end{tabular}}}}%
    
    \put(0.725,0.255){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{L}(\hat{f}(x_i), \hat{f}(x_j), \psi_{i,j})$\end{tabular}}}}%
    
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/Siamese_tex.pdf}}%
  \end{picture}%
\endgroup%

